Discovery of Super-Slow Rotating Asteroids with ATLAS and ZTF photometry

We present here the discovery of a new class of super-slow rotating asteroids (P>1000 hours) in data extracted from the Asteroid Terrestrial-impact Last Alert System (ATLAS) and Zwicky Transient Facility (ZTF) all-sky surveys. Of the 39 rotation periods we report here, 32 have periods longer than any previously reported unambiguous rotation periods currently in the Asteroid Light Curve Database. In our sample, 7 objects have a rotation period > 4000 hours and the longest period we report here is 4812 hours (~200 days). We do not observe any correlation between taxonomy, albedo, or orbital properties with super-slow rotating status. The most plausible mechanism for the creation of these very slow rotators is if their rotations were slowed by YORP spin-down. Super-slow rotating asteroids may be common, with at least 0.4% of the main-belt asteroid population with a size range between 2 and 20 km in diameter rotating with periods longer than 1000 hours.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> pvResults.txt <==
[(10314, 0.9992862241256246), (116629, 0.8522261277094317), (1183, 0.9998990001009999), (119428, 0.9912416606064439), (13423, 0.9969368653922515), (13999, 0.9988073941562314), (143088, 1.0), (14979, 0.9998457821415719), (1621, 0.9997468995191091), (16312, 0.9997565280905716), (16409, 0.9997508409119223), (172608, 1.0), (17582, 0.9994121105232215), (18096, 0.9998926769935249), (19818, 0.9998662386302835), (2339, 0.9998467667790376), (24412, 0.9987317691819911), (24825, 0.9988584474885844), (25629, 0.9204588824282155), (2831, 0.9998963837944254), (2862, 1.0), (310440, 1.0), (311760, 0.5167994999218628), (32853, 0.9997878434284503), (3412, 0.9997523833106352), (36707, 0.9991374353076481), (3884, 0.9997714808043876), (40470, 0.9995590180802587), (45212, 0.9999371602727245), (46332, 0.9996900185988842), (48365, 0.9992386752950133), (5179, 0.9987515605493134), (52534, 0.9999016490181295), (54396, 0.9999494762369902), (57107, 1.0), (58659, 0.9871546383916695), (63354, 0.9999165867289486), (6726, 0.9998849605031062), (71727, 0.9998169671456026), (86019, 1.0), (87133, 1.0), (9892, 0.9996959099893569)]


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
